DeepCFL: Deep Contextual Features Learning from a Single Image

Recently, there is a vast interest in developing image feature learning methods that are independent of the training data, such as deep image prior, InGAN, SinGAN, and DCIL. These methods are unsupervised and are used to perform low-level vision tasks such as image restoration, image editing, and image synthesis. In this work, we proposed a new training data-independent framework, called Deep Contextual Features Learning (DeepCFL), to perform image synthesis and image restoration based on the semantics of the input image. The contextual features are simply the high dimensional vectors representing the semantics of the given image. DeepCFL is a single image GAN framework that learns the distribution of the context vectors from the input image. We show the performance of contextual learning in various challenging scenarios: outpainting, inpainting, and restoration of randomly removed pixels. DeepCFL is applicable when the input source image and the generated target image are not aligned. We illustrate image synthesis using DeepCFL for the task of image resizing.

==> images/ablation/crops/ssim/ssim_values_8Aug_17hour.csv <==
crop_1lenapng_lena_maskpng_DCIL_CInGAN_multipng.png,0.969
crop_3lenapng_lena_maskpng_DCIL_CInGAN_multipng.png,0.984
,0.9765
,
crop_1single_lena_DCIL_CInGAN.png,0.964
crop_3single_lena_DCIL_CInGAN.png,0.978
,0.971
,
,
crop_2lenapng_lena_maskpng_DCIL_CInGAN_multipng.png,0.973
crop_2single_lena_DCIL_CInGAN.png,0.965


==> images/ablation/ssim_values_5Nov_21hour.csv <==
vasepng_vase_maskpng_DCIL_CInGAN_Singlepng.png, 0.978
vasepng_vase_maskpng_DCIL_CInGAN_Multipng.png, 0.980
vasepng_vase_maskpng_DCIL_CInGAN_Multipng.png, 0.980
vasepng_vase_maskpng_DCIL_CInGAN_Singlepng.png, 0.978


==> images/inpainting/ssim_values_14Nov_19hour.csv <==
image_Peppers512rgb_DIP.png, 0.904
I_region_image_Peppers512rgbpng_MEDSpng.png, 0.872
I_region_image_Peppers512rgbpng_image_Peppers512rgb_maskpng___lr_1e-06_1e-06_5e-05_00001_v_l_00001_g_l_100_m_l_10_c_l_0001_InGANpng.png, 0.905
I_region_image_Peppers512rgbpng_image_Peppers512rgb_maskpng___lr_1e-05_1e-05_00001_1e-06_v_l_00001_g_l_10_m_l_10_c_l_10_Multi_DCIL_CInGANpng.png, 0.923


==> images/inpainting/ssim_values_15Nov_21hour.csv <==
image_Peppers512rgb_DIP.png, 0.904
I_region_image_Peppers512rgbpng_MEDSpng.png, 0.872
I_region_image_Peppers512rgbpng_image_Peppers512rgb_maskpng___lr_1e-06_1e-06_5e-05_00001_v_l_00001_g_l_100_m_l_10_c_l_0001_InGANpng.png, 0.905
I_region_image_Peppers512rgbpng_image_Peppers512rgb_maskpng___lr_1e-05_1e-05_00001_1e-06_v_l_00001_g_l_10_m_l_10_c_l_10_Multi_DCIL_CInGANpng.png, 0.923


==> images/restorationBw/ssim_values_14Nov_19hour.csv <==
house_masked.png, 0.018
restoreBw_bw__Default_meds_nearest_nearest_mse__T_T___house_90__30_5e-05__mse_1_1_1_None___MEDS.png, 0.918
restoreBw___housepng_10__TV_00000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_10_InGAN_10png.png, 0.911
restoreBw___housepng_10__TV_0000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_0001_DCIL_CInGAN_10_multiscalepng.png, 0.917
house_masked.png, 0.018
restoreBw_bw__Default_meds_nearest_nearest_mse__T_T___house_90__30_5e-05__mse_1_1_1_None___MEDS.png, 0.918
restoreBw___housepng_10__TV_00000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_10_InGAN_10png.png, 0.911
restoreBw___housepng_10__TV_0000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_0001_DCIL_CInGAN_10_multiscalepng.png, 0.917
restoreBw_bw__Default_meds_nearest_nearest_mse__T_T___house_90__30_5e-05__mse_1_1_1_None___MEDS.png, 0.918


==> images/restorationBw/ssim_values_15Nov_21hour.csv <==
house_masked.png, 0.018
restoreBw_bw__Default_meds_nearest_nearest_mse__T_T___house_90__30_5e-05__mse_1_1_1_None___MEDS.png, 0.918
restoreBw___housepng_10__TV_00000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_10_InGAN_10png.png, 0.911
restoreBw___housepng_10__TV_0000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_0001_DCIL_CInGAN_10_multiscalepng.png, 0.917


==> images/restore_wd/ssim_values_15Nov_21hour.csv <==
Cameraman256_DIP.png, 0.887
R_bw__Cameraman2_MEDS.png, 0.932
Default_restoreBw___Cameraman256png_50__TV_00000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_10_InGAN_wdpng.png, 0.917
Default_restoreBw___Cameraman256png_50__TV_00000001__lr_1e-06_1e-06_00001_1e-06_v_l_0001_g_l_0001_m_l_10_c_l_0001_DCIL_CInGAN_wdpng.png, 0.927

